Wigner interferometry

Aims. This work aims to introduce a new method of interferometric measurements based on correlation of Wigner functions constructed for the fields from a distant source. Methods. This work presents theoretical studies of correlation of the Wigner functions. Numerical simulations support the findings. Results. It is shown that in comparison to the correlation of the fields, a correlation of their Wigner functions samples twice higher spatial frequencies of the source intensity distribution and has about twice smaller scale of the spatial pattern. This opens a fundamental possibility to improve the angular resolution of interferometric measurements by a factor of two.

==> tikzit/coordinates.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black dot] (0) at (-10, 0.25) {};
		\node [style=none] (1) at (-10, 3.25) {};
		\node [style=black dot] (3) at (0, -3) {};
		\node [style=none] (4) at (0, 1.5) {};
		\node [style=none] (5) at (3.5, -1.25) {};
		\node [style=none] (12) at (-8.75, 2) {};
		\node [style=none] (13) at (-11.25, -1.5) {};
		\node [style=none] (14) at (-8.75, -0.5) {};
		\node [style=none] (15) at (-9, -1.25) {};
		\node [style=none] (16) at (-11.5, 0.25) {};
		\node [style=none] (17) at (-10.75, 2.25) {};
		\node [style=black dot] (18) at (-1.25, -4.75) {};
		\node [style=black dot] (19) at (0.75, -1) {};
		\node [style=black dot] (20) at (-9.25, 1.25) {};
		\node [style=black dot] (21) at (-10.5, -1) {};
		\node [style=none] (23) at (-10.75, -0.5) {$a$};
		\node [style=none] (25) at (-9.5, 1.75) {$b$};
		\node [style=none] (26) at (-7, 1.75) {$x$};
		\node [style=none] (27) at (-10, 3.75) {$y$};
		\node [style=none] (28) at (0, 2) {$Y$};
		\node [style=none] (29) at (4, -1) {$X$};
		\node [style=none] (30) at (1.25, -0.5) {$P_1$};
		\node [style=none] (31) at (-0.5, -5.25) {$P_2$};
		\node [style=none] (32) at (-1.25, -2) {$R$};
		\node [style=none] (33) at (-5.5, 1) {$R_{b1}$};
		\node [style=none] (34) at (-7.25, -1.5) {$R_{a1}$};
		\node [style=none] (35) at (-6.5, 0) {$R_{b2}$};
		\node [style=none] (36) at (-8.75, -2.25) {$R_{a2}$};
		\node [style=none] (37) at (-7.5, 1.5) {};
		\node [style=none] (38) at (-1, -0.25) {};
		\node [style=none] (39) at (1.25, 0.5) {};
		\node [style=none] (40) at (2, -1) {};
		\node [style=none] (41) at (2, -3.25) {};
		\node [style=none] (42) at (1, -5.25) {};
		\node [style=none] (43) at (-1, -6.25) {};
		\node [style=none] (44) at (-2.5, -5.5) {};
		\node [style=none] (45) at (-2.75, -3.25) {};
		\node [style=none] (46) at (-2.5, -1.5) {};
		\node [style=none] (47) at (-11.75, 1.25) {$\sigma$};
		\node [style=none] (48) at (2.25, -4.5) {$\delta$};
		\node [style=none] (51) at (-10, -0.25) {$O$};
		\node [style=none] (53) at (0.25, -3.5) {$O'$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=nice head] (0) to (1.center);
		\draw [style=nice head] (3) to (4.center);
		\draw [style=nice head] (3) to (5.center);
		\draw [style=semithick line] (0) to (3);
		\draw [style=thick line, in=90, out=-60, looseness=1.50] (12.center) to (14.center);
		\draw [style=thick line, in=45, out=-90, looseness=1.25] (14.center) to (15.center);
		\draw [style=thick line, in=-135, out=-75, looseness=0.75] (13.center) to (15.center);
		\draw [style=thick line, in=-120, out=105] (13.center) to (16.center);
		\draw [style=thick line, in=-165, out=60] (16.center) to (17.center);
		\draw [style=thick line, in=120, out=15] (17.center) to (12.center);
		\draw [style=thick line] (21) to (19);
		\draw [style=thick line] (21) to (18);
		\draw [style=dashed line] (20) to (19);
		\draw [style=dashed line] (20) to (18);
		\draw [style=nice head] (0) to (37.center);
		\draw [style=thick line, in=-120, out=45] (46.center) to (38.center);
		\draw [style=thick line, in=150, out=60, looseness=0.75] (38.center) to (39.center);
		\draw [style=thick line, in=120, out=-30] (39.center) to (40.center);
		\draw [style=thick line, in=90, out=-60] (40.center) to (41.center);
		\draw [style=thick line, in=60, out=-90, looseness=1.25] (41.center) to (42.center);
		\draw [style=thick line, in=15, out=-120, looseness=0.75] (42.center) to (43.center);
		\draw [style=thick line, in=-45, out=-165, looseness=0.75] (43.center) to (44.center);
		\draw [style=thick line, in=270, out=135, looseness=0.50] (44.center) to (45.center);
		\draw [style=thick line, in=-135, out=90, looseness=0.75] (45.center) to (46.center);
	\end{pgfonlayer}
\end{tikzpicture}

